RRab variables with identical light-curve shapes at different pulsation periods

In this paper, we report on the detection of RRab stars with quasi-identical-shape light curves but period differences as large as $0.05-0.21$ d using the Galactic bulge data of the OGLE-IV survey. We have examined stars with shorter periods than the Oosterhoff~I ridge of the bulge. These stars generally have smaller amplitudes and larger Fourier phase-differences than the typical bulge RRab stars have at the same period. Many of these "anomalous" stars have good-quality light curves without any sign of the Blazhko modulation. Examining their Fourier parameters revealed that several of these stars show very similar light-curve to the typical bulge RR Lyrae. We found hundreds of quasi-identical-shape light-curve pairs with different periods between the "anomalous"- and the "normal"-position RRab stars based on the OGLE $I$-band data. The OGLE $V$-band, and the archive VVV and MACHO surveys $K_s$-, $b$- and $r$-band data of these stars were also checked for light-curve-shape similarity. Finally, 149 pairs with identical-shape light curves in each available photometric band were identified. Calculating the physical properties of the variables using empirical formulae, on average, $-0.5$~dex, $-0.13$~mag, 0.67, and 165~K differences between the [Fe/H], $M_V$, $R/R_\odot$, and $T_{\mathrm{eff}}$ values of the members of the pairs are derived, being the short-period stars less metal-poor, fainter, smaller and hotter than the long-period variables. To explain the existence of variables with different physical properties and pulsation periods but with identical-shape light curves is a challenging task for modelling.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
